Energy efficient coded random access for the wireless uplink

We discuss the problem of designing channel access architectures for enabling fast, low-latency, grant-free and uncoordinated uplink for densely packed wireless nodes. Specifically, we study random-access codes, previously introduced for the AWGN multiple-access channel (MAC) by Polyanskiy'2017, in the practically more relevant case of users subject to Rayleigh fading, when channel gains are unknown to the decoder. We propose a random coding achievability bound, which we analyze both non-asymptotically (at finite blocklength) and asymptotically. As a candidate practical solution, we propose an explicit sparse-graph based coding scheme together with an alternating belief-propagation decoder. The latter's performance is found to be surprisingly close to the finite-blocklength bounds. Our main findings are twofold. First, just like in the AWGN MAC we see that jointly decoding large number of users leads to a surprising phase transition effect, where at spectral efficiencies below a critical threshold (5-15 bps/Hz depending on reliability) a perfect multi-user interference cancellation is possible. Second, while the presence of Rayleigh fading significantly increases the minimal required energy-per-bit $E_b/N_0$ (from about 0-2 dB to about 8-11 dB), the inherent randomization introduced by the channel makes it much easier to attain the optimal performance via iterative schemes. In all, it is hoped that a principled definition of the random-access model together with our information-theoretic analysis will open the road towards unified benchmarking and comparison performance of various random-access solutions, such as the currently discussed candidates (MUSA, SCMA, RSMA) for the 5G/6G.

==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-1_achievability.dat <==
EPS    MU
12.372  1.00000e-04
13.438  7.23571e-03
13.761  1.43714e-02
14.032  2.15071e-02
14.293  2.86429e-02
14.548  3.57786e-02
14.800  4.29143e-02
15.051  5.00500e-02
15.301  5.71857e-02
15.551  6.43214e-02
15.804  7.14571e-02
16.676  7.85929e-02
17.921  8.57286e-02
20.081  9.28643e-02
22.985  1.00000e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-1_converse.dat <==
EPS    MU
8.015   1.00000e-04
8.022   7.23571e-03
7.987   1.43714e-02
8.006   2.15071e-02
8.014   2.86429e-02
7.991   3.57786e-02
8.012   4.29143e-02
8.008   5.00500e-02
8.006   5.71857e-02
8.017   6.43214e-02
9.142   7.14571e-02
10.463  7.85929e-02
11.807  8.57286e-02
13.173  9.28643e-02
14.559  1.00000e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-1_converse_iid.dat <==
EPS    MU
8.015   1.00000e-04
8.022   7.23571e-03
7.987   1.43714e-02
8.006   2.15071e-02
8.014   2.86429e-02
7.991   3.57786e-02
8.012   4.29143e-02
8.008   5.00500e-02
8.224   5.71857e-02
9.770   6.43214e-02
11.374  7.14571e-02
13.035  7.85929e-02
14.749  8.57286e-02
16.516  9.28643e-02
18.333  1.00000e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-1_ml.dat <==
EPS    MU
17.912  1.00000e-04
18.074  7.23571e-03
18.219  1.43714e-02
18.365  2.15071e-02
18.512  2.86429e-02
18.661  3.57786e-02
18.613  4.29143e-02
18.570  5.00500e-02
18.563  5.71857e-02
18.583  6.43214e-02
18.625  7.14571e-02
18.691  7.85929e-02
20.553  8.57286e-02
22.481  9.28643e-02
24.460  1.00000e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-1_optimal.dat <==
EPS    MU
8.324   1.00000e-04
8.477   7.23571e-03
8.628   1.43714e-02
8.783   2.15071e-02
8.943   2.86429e-02
9.109   3.57786e-02
9.280   4.29143e-02
9.458   5.00500e-02
9.643   5.71857e-02
11.299  6.43214e-02
13.174  7.14571e-02
15.332  7.85929e-02
17.383  8.57286e-02
19.464  9.28643e-02
21.581  1.00000e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-3_achievability.dat <==
EPS    MU
34.956  1.00000e-03
35.098  1.52143e-02
35.198  2.94286e-02
35.290  4.36429e-02
35.380  5.78571e-02
35.468  7.20714e-02
35.556  8.62857e-02
35.644  1.00500e-01
35.732  1.14714e-01
35.820  1.28929e-01
36.596  1.43143e-01
41.591  1.57357e-01
46.792  1.71571e-01
52.582  1.85786e-01
58.165  2.00000e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-3_converse.dat <==
EPS    MU
28.318  1.00000e-03
28.300  1.52143e-02
28.297  2.94286e-02
28.296  4.36429e-02
28.296  5.78571e-02
28.304  7.20714e-02
28.309  8.62857e-02
28.283  1.00500e-01
28.308  1.14714e-01
28.286  1.28929e-01
28.280  1.43143e-01
30.137  1.57357e-01
33.456  1.71571e-01
36.799  1.85786e-01
40.162  2.00000e-01



==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-3_converse_iid.dat <==
EPS     MU
28.318  1.00000e-03
28.300  1.52143e-02
28.297  2.94286e-02
28.296  4.36429e-02
28.296  5.78571e-02
28.304  7.20714e-02
28.309  8.62857e-02
28.283  1.00500e-01
28.308  1.14714e-01
30.560  1.28929e-01
35.246  1.43143e-01
40.132  1.57357e-01
45.219  1.71571e-01
50.512  1.85786e-01
56.018  2.00000e-01



==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-3_ml.dat <==
EPS    MU
38.653  1.00000e-03
38.754  1.52143e-02
38.829  2.94286e-02
38.901  4.36429e-02
38.973  5.78571e-02
39.045  7.20714e-02
39.118  8.62857e-02
39.191  1.00500e-01
39.265  1.14714e-01
39.340  1.28929e-01
39.416  1.43143e-01
43.104  1.57357e-01
48.128  1.71571e-01
53.847  1.85786e-01
59.593  2.00000e-01



==> Energy_efficient_random_access_Trans_(arXiv)/tikz/TIT_ebn0_mu/data/pe1e-3_optimal.dat <==
EPS     MU
28.843  1.00000e-03
28.925  1.52143e-02
28.997  2.94286e-02
29.067  4.36429e-02
29.135  5.78571e-02
29.207  7.20714e-02
29.278  8.62857e-02
29.350  1.00500e-01
29.423  1.14714e-01
30.591  1.28929e-01
35.294  1.43143e-01
40.191  1.57357e-01
45.287  1.71571e-01
50.687  1.85786e-01
56.109  2.00000e-01



==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/aloha1_fbl.dat <==
KA	EBNO
5.000	1.07561e+01
6.000	1.11396e+01
7.000	1.12602e+01
8.000	1.16033e+01
9.000	1.18178e+01
10.000	1.21209e+01
20.000	1.39942e+01
30.000	1.56590e+01
40.000	1.69245e+01
50.000	1.85041e+01
60.000	1.96427e+01
70.000	2.09585e+01
80.000	2.14750e+01
90.000	2.27258e+01
100.000	2.48516e+01
125.000	2.70345e+01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/aloha1_ldpc.dat <==
KA	EBNO
5.000	1.22115e+01
6.000	1.25448e+01
7.000	1.29056e+01
8.000	1.33135e+01
9.000	1.37623e+01
10.000	1.41766e+01
20.000	2.20316e+01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/aloha4_fbl.dat <==
KA	EBNO
5.000	1.12602e+01
6.000	1.08878e+01
7.000	1.06204e+01
8.000	1.06204e+01
9.000	1.06204e+01
10.000	1.06204e+01
20.000	1.07561e+01
30.000	1.04803e+01
40.000	1.06204e+01
50.000	1.07561e+01
60.000	1.06204e+01
70.000	1.10155e+01
80.000	1.08878e+01
90.000	1.08878e+01
100.000	1.11396e+01
125.000	1.12602e+01
150.000	1.14919e+01
175.000	1.17119e+01
200.000	1.20222e+01
225.000	1.24947e+01
250.000	1.24947e+01
275.000	1.29209e+01
300.000	1.31578e+01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/aloha4_ldpc.dat <==
KA	EBNO
5.000	1.06000e+01
10.000	1.06000e+01
20.000	1.06000e+01
25.000	1.06000e+01
50.000	1.06000e+01
75.000	1.06000e+01
100.000	1.07500e+01
125.000	1.11000e+01
150.000	1.17500e+01
175.000	1.27500e+01
200.000	1.42500e+01
225.000	1.66700e+01
250.000	1.89300e+01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/converse.dat <==
KA	EBNO
5.000	7.79897e+00
6.000	7.44144e+00
7.000	7.66492e+00
8.000	7.69206e+00
9.000	7.58246e+00
10.000	7.71904e+00
20.000	7.71904e+00
30.000	7.74585e+00
40.000	7.55462e+00
50.000	7.58246e+00
60.000	7.44144e+00
70.000	7.52660e+00
80.000	7.44144e+00
90.000	7.55462e+00
100.000	7.52660e+00
125.000	7.20583e+00
150.000	7.35458e+00
175.000	7.58246e+00
200.000	7.32523e+00
225.000	7.38373e+00
250.000	7.52660e+00
275.000	7.52660e+00
300.000	7.08306e+00


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/optimal_decoder.dat <==
KA	EBNO
5.000	8.51968e+00
6.000	8.52218e+00
7.000	8.31626e+00
8.000	8.30531e+00
9.000	8.30160e+00
10.000	8.29355e+00
20.000	8.30345e+00
30.000	8.32089e+00
40.000	8.23617e+00
50.000	8.25000e+00
60.000	8.26739e+00
70.000	8.28604e+00
80.000	8.30550e+00
90.000	8.32561e+00
100.000	8.34632e+00
125.000	8.22753e+00
150.000	8.25777e+00
175.000	8.26844e+00
200.000	8.33568e+00
225.000	8.29877e+00
250.000	8.37481e+00
275.000	8.45709e+00
300.000	8.29927e+00


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/shamai_bettesh.dat <==
KA	EBNO
5.000	9.77869e+00
6.000	9.77869e+00
7.000	9.77869e+00
8.000	9.77869e+00
9.000	9.77869e+00
10.000	9.77869e+00
20.000	9.79539e+00
30.000	9.79539e+00
40.000	9.79539e+00
50.000	9.81203e+00
60.000	9.81203e+00
70.000	9.82861e+00
80.000	9.82861e+00
90.000	9.84512e+00
100.000	9.84512e+00
125.000	9.86157e+00
150.000	9.87796e+00
175.000	9.89429e+00
200.000	9.92676e+00
225.000	9.95899e+00
250.000	9.95899e+00
275.000	9.97501e+00
300.000	9.99098e+00


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_ka_aloha/data/tin.dat <==
KA	EBNO
1.000	9.86977e+00
2.000	1.00306e+01
3.000	1.00306e+01
4.000	1.01858e+01
5.000	1.04803e+01
6.000	1.06204e+01
7.000	1.07561e+01
8.000	1.08878e+01
9.000	1.11396e+01
10.000	1.12602e+01
20.000	1.38655e+01
30.000	2.11089e+01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_pupe/data/ka_150.dat <==
EBNO	PUPE
22.021	4.76931e-02
20.021	4.21620e-02
18.021	4.54720e-02
16.021	5.44127e-02
14.021	6.87661e-02
12.021	9.50345e-02
10.021	1.37424e-01
8.021	1.94045e-01
6.021	2.87522e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_pupe/data/ka_250.dat <==
EBNO	PUPE
22.010	9.56805e-02
20.010	9.09683e-02
18.010	1.08489e-01
16.010	1.23991e-01
14.010	1.48666e-01
12.010	2.10472e-01
10.010	2.52464e-01
8.010	3.43517e-01
6.010	4.71562e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/ebno_pupe/data/ka_50.dat <==
EBNO	PUPE
22.021	7.74142e-03
20.021	1.17636e-02
18.021	1.86607e-02
16.021	3.04272e-02
14.021	4.77611e-02
12.021	6.74372e-02
10.021	1.13071e-01
8.021	1.68072e-01
6.021	2.48284e-01


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k2_blind.dat <==
EBNO	FER
6.021	2.46305e-01
7.021	2.14592e-01
8.021	1.73010e-01
9.021	1.45773e-01
10.021	1.07991e-01
11.021	8.09061e-02
12.021	6.17284e-02
13.021	5.01490e-02
14.021	4.93583e-02
15.021	4.13907e-02
16.021	2.61097e-02
17.021	2.53936e-02
18.021	1.91205e-02
19.021	1.37817e-02
20.021	1.11532e-02
21.021	8.41893e-03
22.021	7.40083e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k2_converse.dat <==
EBNO	FER
6.000	1.58203e-01
7.000	1.26953e-01
8.000	1.03516e-01
9.000	8.39844e-02
10.000	6.44531e-02
11.000	5.66406e-02
12.000	4.10156e-02
13.000	3.32031e-02
14.000	2.53906e-02
15.000	2.14844e-02
16.000	1.75781e-02
17.000	1.36719e-02
18.000	9.76562e-03
19.000	9.76562e-03
20.000	5.85938e-03
21.000	5.85938e-03
22.000	5.85938e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k2_fbl.dat <==
EBNO	FER
6.000	2.57250e-01
7.000	2.02483e-01
8.000	1.52856e-01
9.000	1.26563e-01
10.000	9.78059e-02
11.000	7.29253e-02
12.000	5.94766e-02
13.000	4.79081e-02
14.000	3.65203e-02
15.000	3.35824e-02
16.000	2.21801e-02
17.000	1.92805e-02
18.000	1.44683e-02
19.000	1.10208e-02
20.000	7.90031e-03
21.000	7.70101e-03
22.000	6.10785e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k2_known_k.dat <==
EBNO	FER
6.021	2.29358e-01
7.021	2.05761e-01
8.021	1.55280e-01
9.021	1.37741e-01
10.021	1.09170e-01
11.021	9.29368e-02
12.021	5.56793e-02
13.021	5.95948e-02
14.021	3.84320e-02
15.021	3.25945e-02
16.021	2.53293e-02
17.021	2.03666e-02
18.021	1.56397e-02
19.021	1.53374e-02
20.021	9.91277e-03
21.021	9.53289e-03
22.021	6.84932e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k2_known_kh.dat <==
EBNO	FER
6.021	2.52525e-01
7.021	2.14592e-01
8.021	1.86347e-01
9.021	1.44509e-01
10.021	1.24378e-01
11.021	8.84956e-02
12.021	6.80272e-02
13.021	5.13875e-02
14.021	5.48847e-02
15.021	3.42231e-02
16.021	2.70709e-02
17.021	2.29674e-02
18.021	1.87829e-02
19.021	1.56691e-02
20.021	1.23701e-02
21.021	8.53679e-03
22.021	7.01951e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k3_blind.dat <==
EBNO	FER
6.021	2.71003e-01
7.021	2.45098e-01
8.021	1.70068e-01
9.021	1.47493e-01
10.021	1.08225e-01
11.021	9.57854e-02
12.021	7.19942e-02
13.021	5.54631e-02
14.021	4.24088e-02
15.021	3.71195e-02
16.021	2.69549e-02
17.021	2.07943e-02
18.021	1.93125e-02
19.021	1.90913e-02
20.021	1.18161e-02
21.021	9.34492e-03
22.021	8.00320e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k3_converse.dat <==
EBNO	FER
6.000	1.54297e-01
7.000	1.23047e-01
8.000	1.03516e-01
9.000	7.61719e-02
10.000	6.44531e-02
11.000	4.88281e-02
12.000	4.10156e-02
13.000	3.32031e-02
14.000	2.53906e-02
15.000	2.14844e-02
16.000	1.75781e-02
17.000	1.36719e-02
18.000	9.76562e-03
19.000	9.76562e-03
20.000	5.85938e-03
21.000	5.85938e-03
22.000	5.85938e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k3_fbl.dat <==
EBNO	FER
6.000	3.40001e-01
7.000	2.51798e-01
8.000	1.87256e-01
9.000	1.44693e-01
10.000	9.90300e-02
11.000	8.62517e-02
12.000	6.98590e-02
13.000	4.89851e-02
14.000	3.67830e-02
15.000	2.73589e-02
16.000	2.48499e-02
17.000	3.66668e-02
18.000	1.43333e-02
19.000	1.04134e-02
20.000	1.06667e-02
21.000	8.50006e-03
22.000	8.66667e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k3_known_k.dat <==
EBNO	FER
6.021	2.73713e-01
7.021	2.10970e-01
8.021	1.65017e-01
9.021	1.50830e-01
10.021	1.06496e-01
11.021	9.23361e-02
12.021	6.97350e-02
13.021	5.49149e-02
14.021	4.26803e-02
15.021	3.39443e-02
16.021	2.36072e-02
17.021	2.08073e-02
18.021	1.65837e-02
19.021	1.50489e-02
20.021	1.09361e-02
21.021	8.33333e-03
22.021	8.01282e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k3_known_kh.dat <==
EBNO	FER
6.021	2.82486e-01
7.021	2.48756e-01
8.021	2.17865e-01
9.021	1.52338e-01
10.021	1.12613e-01
11.021	1.05820e-01
12.021	7.61035e-02
13.021	7.44048e-02
14.021	4.64253e-02
15.021	3.90778e-02
16.021	2.71887e-02
17.021	2.24165e-02
18.021	1.74429e-02
19.021	1.60241e-02
20.021	1.22504e-02
21.021	1.10120e-02
22.021	8.13008e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k4_blind.dat <==
EBNO	FER
6.021	2.77778e-01
7.021	2.08333e-01
8.021	1.61290e-01
9.021	1.56832e-01
10.021	1.24378e-01
11.021	8.44595e-02
12.021	6.73854e-02
13.021	5.34188e-02
14.021	4.80769e-02
15.021	3.71471e-02
16.021	3.51124e-02
17.021	2.65957e-02
18.021	1.89394e-02
19.021	1.52532e-02
20.021	1.04297e-02
21.021	1.08601e-02
22.021	8.26720e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k4_converse.dat <==
EBNO	FER
6.000	1.54297e-01
7.000	1.23047e-01
8.000	9.57031e-02
9.000	8.00781e-02
10.000	6.05469e-02
11.000	5.27344e-02
12.000	4.10156e-02
13.000	3.32031e-02
14.000	2.53906e-02
15.000	2.14844e-02
16.000	1.75781e-02
17.000	1.36719e-02
18.000	9.76562e-03
19.000	9.76562e-03
20.000	5.85938e-03
21.000	5.85938e-03
22.000	5.85938e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k4_fbl.dat <==
EBNO	FER
6.000	4.29366e-01
7.000	3.17994e-01
8.000	2.39897e-01
9.000	1.76679e-01
10.000	1.32391e-01
11.000	9.44978e-02
12.000	7.68660e-02
13.000	5.20105e-02
14.000	4.54074e-02
15.000	3.11123e-02
16.000	2.51571e-02
17.000	2.18393e-02
18.000	1.34633e-02
19.000	1.31164e-02
20.000	9.95862e-03
21.000	1.15000e-02
22.000	5.37559e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/fer_blind/data/k4_known_kh.dat <==
EBNO	FER
6.021	2.40385e-01
7.021	2.31481e-01
8.021	1.87970e-01
9.021	1.59375e-01
10.021	1.44509e-01
11.021	8.74126e-02
12.021	8.25083e-02
13.021	5.78704e-02
14.021	4.18060e-02
15.021	3.88802e-02
16.021	3.04136e-02
17.021	2.41080e-02
18.021	1.48280e-02
19.021	1.53563e-02
20.021	1.08460e-02
21.021	1.06564e-02
22.021	6.66489e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/hard_decision/data/gm_full.dat <==
EBNO	FER
6.021	2.94118e-01
6.271	2.69397e-01
6.521	2.63435e-01
6.771	2.51256e-01
7.021	2.34302e-01
7.271	2.19325e-01
7.521	2.08855e-01
7.771	1.92753e-01
8.021	1.95008e-01
8.271	1.81291e-01
8.521	1.71233e-01
8.771	1.66500e-01
9.021	1.50030e-01
9.271	1.47293e-01
9.521	1.31372e-01
9.771	1.31787e-01
10.021	1.19110e-01
10.271	1.17213e-01
10.521	1.02333e-01
10.771	9.50570e-02
11.021	9.77708e-02
11.271	9.45895e-02
11.521	9.05797e-02
11.771	8.00769e-02
12.021	7.52858e-02
12.271	7.01570e-02
12.521	6.57376e-02
12.771	6.34035e-02
13.021	6.04323e-02
13.271	5.65099e-02
13.521	5.46448e-02
13.771	4.66102e-02
14.021	4.76417e-02
14.271	4.53638e-02
14.521	4.05647e-02
14.771	4.09635e-02
15.021	3.96888e-02
15.271	3.64007e-02
15.521	3.44163e-02
15.771	3.32094e-02
16.021	3.20883e-02
16.271	2.87985e-02
16.521	2.66156e-02
16.771	2.62164e-02
17.021	2.44164e-02
17.271	2.27604e-02
17.521	2.14353e-02
17.771	2.20724e-02
18.021	1.93080e-02
18.271	1.97379e-02
18.521	1.76180e-02
18.771	1.71127e-02
19.021	1.66157e-02
19.271	1.50295e-02
19.521	1.44409e-02
19.771	1.32563e-02
20.021	1.32017e-02
20.271	1.27473e-02
20.521	1.20825e-02
20.771	1.09582e-02
21.021	1.09841e-02
21.271	1.05614e-02
21.521	9.45251e-03
21.771	9.45644e-03
22.021	9.78320e-03
22.271	9.29541e-03
22.521	8.80654e-03
22.771	8.24974e-03
23.021	8.02568e-03
23.271	8.47113e-03
23.521	8.05101e-03
23.771	7.50960e-03
24.021	7.77218e-03
24.271	7.76325e-03
24.521	7.08958e-03
24.771	7.20793e-03
25.021	7.33009e-03


==> Energy_efficient_random_access_Trans_(arXiv)/tikz/hard_decision/data/gm_simple.dat <==
EBNO	FER
6.021	3.10409e-01
6.271	2.81180e-01
6.521	2.71421e-01
6.771	2.68240e-01
7.021	2.40865e-01
7.271	2.26449e-01
7.521	2.24417e-01
7.771	2.07641e-01
8.021	2.08855e-01
8.271	1.93349e-01
8.521	1.72176e-01
8.771	1.68974e-01
9.021	1.57332e-01
9.271	1.36761e-01
9.521	1.35870e-01
9.771	1.26839e-01
10.021	1.24440e-01
10.271	1.12158e-01
10.521	1.17647e-01
10.771	1.03220e-01
11.021	9.48767e-02
11.271	9.29714e-02
11.521	8.94454e-02
11.771	8.19686e-02
12.021	7.86993e-02
12.271	7.38989e-02
12.521	6.88705e-02
12.771	6.33553e-02
13.021	6.19886e-02
13.271	5.74713e-02
13.521	5.37709e-02
13.771	5.06278e-02
14.021	4.83185e-02
14.271	4.51345e-02
14.521	4.47547e-02
14.771	4.11387e-02
15.021	3.91957e-02
15.271	3.82205e-02
15.521	3.61481e-02
15.771	3.20349e-02
16.021	3.17702e-02
16.271	2.96595e-02
16.521	2.90057e-02
16.771	2.75634e-02
17.021	2.68471e-02
17.271	2.44786e-02
17.521	2.18742e-02
17.771	2.28394e-02
18.021	2.14629e-02
18.271	2.07436e-02
18.521	1.93919e-02
18.771	1.80636e-02
19.021	1.59816e-02
19.271	1.74180e-02
19.521	1.66412e-02
19.771	1.57580e-02
20.021	1.38183e-02
20.271	1.32570e-02
20.521	1.26441e-02
20.771	1.17758e-02
21.021	1.18923e-02
21.271	1.13750e-02
21.521	1.16198e-02
21.771	1.07121e-02
22.021	1.07997e-02
22.271	1.01515e-02
22.521	9.88064e-03
22.771	1.02199e-02
23.021	1.01209e-02
23.271	9.40507e-03
23.521	9.87596e-03
23.771	1.02927e-02
24.021	9.79931e-03
24.271	9.54904e-03
24.521	1.01737e-02
24.771	1.04332e-02
25.021	1.01284e-02


==> tikz/TIT_ebn0_mu/data/pe1e-1_achievability.dat <==
EPS    MU
12.372  1.00000e-04
13.438  7.23571e-03
13.761  1.43714e-02
14.032  2.15071e-02
14.293  2.86429e-02
14.548  3.57786e-02
14.800  4.29143e-02
15.051  5.00500e-02
15.301  5.71857e-02
15.551  6.43214e-02
15.804  7.14571e-02
16.676  7.85929e-02
17.921  8.57286e-02
20.081  9.28643e-02
22.985  1.00000e-01


==> tikz/TIT_ebn0_mu/data/pe1e-1_converse.dat <==
EPS    MU
8.015   1.00000e-04
8.022   7.23571e-03
7.987   1.43714e-02
8.006   2.15071e-02
8.014   2.86429e-02
7.991   3.57786e-02
8.012   4.29143e-02
8.008   5.00500e-02
8.006   5.71857e-02
8.017   6.43214e-02
9.142   7.14571e-02
10.463  7.85929e-02
11.807  8.57286e-02
13.173  9.28643e-02
14.559  1.00000e-01


==> tikz/TIT_ebn0_mu/data/pe1e-1_converse_iid.dat <==
EPS    MU
8.015   1.00000e-04
8.022   7.23571e-03
7.987   1.43714e-02
8.006   2.15071e-02
8.014   2.86429e-02
7.991   3.57786e-02
8.012   4.29143e-02
8.008   5.00500e-02
8.224   5.71857e-02
9.770   6.43214e-02
11.374  7.14571e-02
13.035  7.85929e-02
14.749  8.57286e-02
16.516  9.28643e-02
18.333  1.00000e-01


==> tikz/TIT_ebn0_mu/data/pe1e-1_ml.dat <==
EPS    MU
17.912  1.00000e-04
18.074  7.23571e-03
18.219  1.43714e-02
18.365  2.15071e-02
18.512  2.86429e-02
18.661  3.57786e-02
18.613  4.29143e-02
18.570  5.00500e-02
18.563  5.71857e-02
18.583  6.43214e-02
18.625  7.14571e-02
18.691  7.85929e-02
20.553  8.57286e-02
22.481  9.28643e-02
24.460  1.00000e-01


==> tikz/TIT_ebn0_mu/data/pe1e-1_optimal.dat <==
EPS    MU
8.324   1.00000e-04
8.477   7.23571e-03
8.628   1.43714e-02
8.783   2.15071e-02
8.943   2.86429e-02
9.109   3.57786e-02
9.280   4.29143e-02
9.458   5.00500e-02
9.643   5.71857e-02
11.299  6.43214e-02
13.174  7.14571e-02
15.332  7.85929e-02
17.383  8.57286e-02
19.464  9.28643e-02
21.581  1.00000e-01


==> tikz/TIT_ebn0_mu/data/pe1e-3_achievability.dat <==
EPS    MU
34.956  1.00000e-03
35.098  1.52143e-02
35.198  2.94286e-02
35.290  4.36429e-02
35.380  5.78571e-02
35.468  7.20714e-02
35.556  8.62857e-02
35.644  1.00500e-01
35.732  1.14714e-01
35.820  1.28929e-01
36.596  1.43143e-01
41.591  1.57357e-01
46.792  1.71571e-01
52.582  1.85786e-01
58.165  2.00000e-01


==> tikz/TIT_ebn0_mu/data/pe1e-3_converse.dat <==
EPS    MU
28.318  1.00000e-03
28.300  1.52143e-02
28.297  2.94286e-02
28.296  4.36429e-02
28.296  5.78571e-02
28.304  7.20714e-02
28.309  8.62857e-02
28.283  1.00500e-01
28.308  1.14714e-01
28.286  1.28929e-01
28.280  1.43143e-01
30.137  1.57357e-01
33.456  1.71571e-01
36.799  1.85786e-01
40.162  2.00000e-01



==> tikz/TIT_ebn0_mu/data/pe1e-3_converse_iid.dat <==
EPS     MU
28.318  1.00000e-03
28.300  1.52143e-02
28.297  2.94286e-02
28.296  4.36429e-02
28.296  5.78571e-02
28.304  7.20714e-02
28.309  8.62857e-02
28.283  1.00500e-01
28.308  1.14714e-01
30.560  1.28929e-01
35.246  1.43143e-01
40.132  1.57357e-01
45.219  1.71571e-01
50.512  1.85786e-01
56.018  2.00000e-01



==> tikz/TIT_ebn0_mu/data/pe1e-3_ml.dat <==
EPS    MU
38.653  1.00000e-03
38.754  1.52143e-02
38.829  2.94286e-02
38.901  4.36429e-02
38.973  5.78571e-02
39.045  7.20714e-02
39.118  8.62857e-02
39.191  1.00500e-01
39.265  1.14714e-01
39.340  1.28929e-01
39.416  1.43143e-01
43.104  1.57357e-01
48.128  1.71571e-01
53.847  1.85786e-01
59.593  2.00000e-01



==> tikz/TIT_ebn0_mu/data/pe1e-3_optimal.dat <==
EPS     MU
28.843  1.00000e-03
28.925  1.52143e-02
28.997  2.94286e-02
29.067  4.36429e-02
29.135  5.78571e-02
29.207  7.20714e-02
29.278  8.62857e-02
29.350  1.00500e-01
29.423  1.14714e-01
30.591  1.28929e-01
35.294  1.43143e-01
40.191  1.57357e-01
45.287  1.71571e-01
50.687  1.85786e-01
56.109  2.00000e-01



==> tikz/ebno_ka_aloha/data/aloha1_fbl.dat <==
KA	EBNO
5.000	1.07561e+01
6.000	1.11396e+01
7.000	1.12602e+01
8.000	1.16033e+01
9.000	1.18178e+01
10.000	1.21209e+01
20.000	1.39942e+01
30.000	1.56590e+01
40.000	1.69245e+01
50.000	1.85041e+01
60.000	1.96427e+01
70.000	2.09585e+01
80.000	2.14750e+01
90.000	2.27258e+01
100.000	2.48516e+01
125.000	2.70345e+01


==> tikz/ebno_ka_aloha/data/aloha1_ldpc.dat <==
KA	EBNO
5.000	1.22115e+01
6.000	1.25448e+01
7.000	1.29056e+01
8.000	1.33135e+01
9.000	1.37623e+01
10.000	1.41766e+01
20.000	2.20316e+01


==> tikz/ebno_ka_aloha/data/aloha4_fbl.dat <==
KA	EBNO
5.000	1.12602e+01
6.000	1.08878e+01
7.000	1.06204e+01
8.000	1.06204e+01
9.000	1.06204e+01
10.000	1.06204e+01
20.000	1.07561e+01
30.000	1.04803e+01
40.000	1.06204e+01
50.000	1.07561e+01
60.000	1.06204e+01
70.000	1.10155e+01
80.000	1.08878e+01
90.000	1.08878e+01
100.000	1.11396e+01
125.000	1.12602e+01
150.000	1.14919e+01
175.000	1.17119e+01
200.000	1.20222e+01
225.000	1.24947e+01
250.000	1.24947e+01
275.000	1.29209e+01
300.000	1.31578e+01


==> tikz/ebno_ka_aloha/data/aloha4_ldpc.dat <==
KA	EBNO
5.000	1.06000e+01
10.000	1.06000e+01
20.000	1.06000e+01
25.000	1.06000e+01
50.000	1.06000e+01
75.000	1.06000e+01
100.000	1.07500e+01
125.000	1.11000e+01
150.000	1.17500e+01
175.000	1.27500e+01
200.000	1.42500e+01
225.000	1.66700e+01
250.000	1.89300e+01


==> tikz/ebno_ka_aloha/data/converse.dat <==
KA	EBNO
5.000	7.79897e+00
6.000	7.44144e+00
7.000	7.66492e+00
8.000	7.69206e+00
9.000	7.58246e+00
10.000	7.71904e+00
20.000	7.71904e+00
30.000	7.74585e+00
40.000	7.55462e+00
50.000	7.58246e+00
60.000	7.44144e+00
70.000	7.52660e+00
80.000	7.44144e+00
90.000	7.55462e+00
100.000	7.52660e+00
125.000	7.20583e+00
150.000	7.35458e+00
175.000	7.58246e+00
200.000	7.32523e+00
225.000	7.38373e+00
250.000	7.52660e+00
275.000	7.52660e+00
300.000	7.08306e+00


==> tikz/ebno_ka_aloha/data/optimal_decoder.dat <==
KA	EBNO
5.000	8.51968e+00
6.000	8.52218e+00
7.000	8.31626e+00
8.000	8.30531e+00
9.000	8.30160e+00
10.000	8.29355e+00
20.000	8.30345e+00
30.000	8.32089e+00
40.000	8.23617e+00
50.000	8.25000e+00
60.000	8.26739e+00
70.000	8.28604e+00
80.000	8.30550e+00
90.000	8.32561e+00
100.000	8.34632e+00
125.000	8.22753e+00
150.000	8.25777e+00
175.000	8.26844e+00
200.000	8.33568e+00
225.000	8.29877e+00
250.000	8.37481e+00
275.000	8.45709e+00
300.000	8.29927e+00


==> tikz/ebno_ka_aloha/data/shamai_bettesh.dat <==
KA	EBNO
5.000	9.77869e+00
6.000	9.77869e+00
7.000	9.77869e+00
8.000	9.77869e+00
9.000	9.77869e+00
10.000	9.77869e+00
20.000	9.79539e+00
30.000	9.79539e+00
40.000	9.79539e+00
50.000	9.81203e+00
60.000	9.81203e+00
70.000	9.82861e+00
80.000	9.82861e+00
90.000	9.84512e+00
100.000	9.84512e+00
125.000	9.86157e+00
150.000	9.87796e+00
175.000	9.89429e+00
200.000	9.92676e+00
225.000	9.95899e+00
250.000	9.95899e+00
275.000	9.97501e+00
300.000	9.99098e+00


==> tikz/ebno_ka_aloha/data/tin.dat <==
KA	EBNO
1.000	9.86977e+00
2.000	1.00306e+01
3.000	1.00306e+01
4.000	1.01858e+01
5.000	1.04803e+01
6.000	1.06204e+01
7.000	1.07561e+01
8.000	1.08878e+01
9.000	1.11396e+01
10.000	1.12602e+01
20.000	1.38655e+01
30.000	2.11089e+01


==> tikz/ebno_pupe/data/ka_150.dat <==
EBNO	PUPE
22.021	4.76931e-02
20.021	4.21620e-02
18.021	4.54720e-02
16.021	5.44127e-02
14.021	6.87661e-02
12.021	9.50345e-02
10.021	1.37424e-01
8.021	1.94045e-01
6.021	2.87522e-01


==> tikz/ebno_pupe/data/ka_250.dat <==
EBNO	PUPE
22.010	9.56805e-02
20.010	9.09683e-02
18.010	1.08489e-01
16.010	1.23991e-01
14.010	1.48666e-01
12.010	2.10472e-01
10.010	2.52464e-01
8.010	3.43517e-01
6.010	4.71562e-01


==> tikz/ebno_pupe/data/ka_50.dat <==
EBNO	PUPE
22.021	7.74142e-03
20.021	1.17636e-02
18.021	1.86607e-02
16.021	3.04272e-02
14.021	4.77611e-02
12.021	6.74372e-02
10.021	1.13071e-01
8.021	1.68072e-01
6.021	2.48284e-01


==> tikz/fer_blind/data/k2_blind.dat <==
EBNO	FER
6.021	2.46305e-01
7.021	2.14592e-01
8.021	1.73010e-01
9.021	1.45773e-01
10.021	1.07991e-01
11.021	8.09061e-02
12.021	6.17284e-02
13.021	5.01490e-02
14.021	4.93583e-02
15.021	4.13907e-02
16.021	2.61097e-02
17.021	2.53936e-02
18.021	1.91205e-02
19.021	1.37817e-02
20.021	1.11532e-02
21.021	8.41893e-03
22.021	7.40083e-03


==> tikz/fer_blind/data/k2_converse.dat <==
EBNO	FER
6.000	1.58203e-01
7.000	1.26953e-01
8.000	1.03516e-01
9.000	8.39844e-02
10.000	6.44531e-02
11.000	5.66406e-02
12.000	4.10156e-02
13.000	3.32031e-02
14.000	2.53906e-02
15.000	2.14844e-02
16.000	1.75781e-02
17.000	1.36719e-02
18.000	9.76562e-03
19.000	9.76562e-03
20.000	5.85938e-03
21.000	5.85938e-03
22.000	5.85938e-03


==> tikz/fer_blind/data/k2_fbl.dat <==
EBNO	FER
6.000	2.57250e-01
7.000	2.02483e-01
8.000	1.52856e-01
9.000	1.26563e-01
10.000	9.78059e-02
11.000	7.29253e-02
12.000	5.94766e-02
13.000	4.79081e-02
14.000	3.65203e-02
15.000	3.35824e-02
16.000	2.21801e-02
17.000	1.92805e-02
18.000	1.44683e-02
19.000	1.10208e-02
20.000	7.90031e-03
21.000	7.70101e-03
22.000	6.10785e-03


==> tikz/fer_blind/data/k2_known_k.dat <==
EBNO	FER
6.021	2.29358e-01
7.021	2.05761e-01
8.021	1.55280e-01
9.021	1.37741e-01
10.021	1.09170e-01
11.021	9.29368e-02
12.021	5.56793e-02
13.021	5.95948e-02
14.021	3.84320e-02
15.021	3.25945e-02
16.021	2.53293e-02
17.021	2.03666e-02
18.021	1.56397e-02
19.021	1.53374e-02
20.021	9.91277e-03
21.021	9.53289e-03
22.021	6.84932e-03


==> tikz/fer_blind/data/k2_known_kh.dat <==
EBNO	FER
6.021	2.52525e-01
7.021	2.14592e-01
8.021	1.86347e-01
9.021	1.44509e-01
10.021	1.24378e-01
11.021	8.84956e-02
12.021	6.80272e-02
13.021	5.13875e-02
14.021	5.48847e-02
15.021	3.42231e-02
16.021	2.70709e-02
17.021	2.29674e-02
18.021	1.87829e-02
19.021	1.56691e-02
20.021	1.23701e-02
21.021	8.53679e-03
22.021	7.01951e-03


==> tikz/fer_blind/data/k3_blind.dat <==
EBNO	FER
6.021	2.71003e-01
7.021	2.45098e-01
8.021	1.70068e-01
9.021	1.47493e-01
10.021	1.08225e-01
11.021	9.57854e-02
12.021	7.19942e-02
13.021	5.54631e-02
14.021	4.24088e-02
15.021	3.71195e-02
16.021	2.69549e-02
17.021	2.07943e-02
18.021	1.93125e-02
19.021	1.90913e-02
20.021	1.18161e-02
21.021	9.34492e-03
22.021	8.00320e-03


==> tikz/fer_blind/data/k3_converse.dat <==
EBNO	FER
6.000	1.54297e-01
7.000	1.23047e-01
8.000	1.03516e-01
9.000	7.61719e-02
10.000	6.44531e-02
11.000	4.88281e-02
12.000	4.10156e-02
13.000	3.32031e-02
14.000	2.53906e-02
15.000	2.14844e-02
16.000	1.75781e-02
17.000	1.36719e-02
18.000	9.76562e-03
19.000	9.76562e-03
20.000	5.85938e-03
21.000	5.85938e-03
22.000	5.85938e-03


==> tikz/fer_blind/data/k3_fbl.dat <==
EBNO	FER
6.000	3.40001e-01
7.000	2.51798e-01
8.000	1.87256e-01
9.000	1.44693e-01
10.000	9.90300e-02
11.000	8.62517e-02
12.000	6.98590e-02
13.000	4.89851e-02
14.000	3.67830e-02
15.000	2.73589e-02
16.000	2.48499e-02
17.000	3.66668e-02
18.000	1.43333e-02
19.000	1.04134e-02
20.000	1.06667e-02
21.000	8.50006e-03
22.000	8.66667e-03


==> tikz/fer_blind/data/k3_known_k.dat <==
EBNO	FER
6.021	2.73713e-01
7.021	2.10970e-01
8.021	1.65017e-01
9.021	1.50830e-01
10.021	1.06496e-01
11.021	9.23361e-02
12.021	6.97350e-02
13.021	5.49149e-02
14.021	4.26803e-02
15.021	3.39443e-02
16.021	2.36072e-02
17.021	2.08073e-02
18.021	1.65837e-02
19.021	1.50489e-02
20.021	1.09361e-02
21.021	8.33333e-03
22.021	8.01282e-03


==> tikz/fer_blind/data/k3_known_kh.dat <==
EBNO	FER
6.021	2.82486e-01
7.021	2.48756e-01
8.021	2.17865e-01
9.021	1.52338e-01
10.021	1.12613e-01
11.021	1.05820e-01
12.021	7.61035e-02
13.021	7.44048e-02
14.021	4.64253e-02
15.021	3.90778e-02
16.021	2.71887e-02
17.021	2.24165e-02
18.021	1.74429e-02
19.021	1.60241e-02
20.021	1.22504e-02
21.021	1.10120e-02
22.021	8.13008e-03


==> tikz/fer_blind/data/k4_blind.dat <==
EBNO	FER
6.021	2.77778e-01
7.021	2.08333e-01
8.021	1.61290e-01
9.021	1.56832e-01
10.021	1.24378e-01
11.021	8.44595e-02
12.021	6.73854e-02
13.021	5.34188e-02
14.021	4.80769e-02
15.021	3.71471e-02
16.021	3.51124e-02
17.021	2.65957e-02
18.021	1.89394e-02
19.021	1.52532e-02
20.021	1.04297e-02
21.021	1.08601e-02
22.021	8.26720e-03


==> tikz/fer_blind/data/k4_converse.dat <==
EBNO	FER
6.000	1.54297e-01
7.000	1.23047e-01
8.000	9.57031e-02
9.000	8.00781e-02
10.000	6.05469e-02
11.000	5.27344e-02
12.000	4.10156e-02
13.000	3.32031e-02
14.000	2.53906e-02
15.000	2.14844e-02
16.000	1.75781e-02
17.000	1.36719e-02
18.000	9.76562e-03
19.000	9.76562e-03
20.000	5.85938e-03
21.000	5.85938e-03
22.000	5.85938e-03


==> tikz/fer_blind/data/k4_fbl.dat <==
EBNO	FER
6.000	4.29366e-01
7.000	3.17994e-01
8.000	2.39897e-01
9.000	1.76679e-01
10.000	1.32391e-01
11.000	9.44978e-02
12.000	7.68660e-02
13.000	5.20105e-02
14.000	4.54074e-02
15.000	3.11123e-02
16.000	2.51571e-02
17.000	2.18393e-02
18.000	1.34633e-02
19.000	1.31164e-02
20.000	9.95862e-03
21.000	1.15000e-02
22.000	5.37559e-03


==> tikz/fer_blind/data/k4_known_kh.dat <==
EBNO	FER
6.021	2.40385e-01
7.021	2.31481e-01
8.021	1.87970e-01
9.021	1.59375e-01
10.021	1.44509e-01
11.021	8.74126e-02
12.021	8.25083e-02
13.021	5.78704e-02
14.021	4.18060e-02
15.021	3.88802e-02
16.021	3.04136e-02
17.021	2.41080e-02
18.021	1.48280e-02
19.021	1.53563e-02
20.021	1.08460e-02
21.021	1.06564e-02
22.021	6.66489e-03


==> tikz/hard_decision/data/gm_full.dat <==
EBNO	FER
6.021	2.94118e-01
6.271	2.69397e-01
6.521	2.63435e-01
6.771	2.51256e-01
7.021	2.34302e-01
7.271	2.19325e-01
7.521	2.08855e-01
7.771	1.92753e-01
8.021	1.95008e-01
8.271	1.81291e-01
8.521	1.71233e-01
8.771	1.66500e-01
9.021	1.50030e-01
9.271	1.47293e-01
9.521	1.31372e-01
9.771	1.31787e-01
10.021	1.19110e-01
10.271	1.17213e-01
10.521	1.02333e-01
10.771	9.50570e-02
11.021	9.77708e-02
11.271	9.45895e-02
11.521	9.05797e-02
11.771	8.00769e-02
12.021	7.52858e-02
12.271	7.01570e-02
12.521	6.57376e-02
12.771	6.34035e-02
13.021	6.04323e-02
13.271	5.65099e-02
13.521	5.46448e-02
13.771	4.66102e-02
14.021	4.76417e-02
14.271	4.53638e-02
14.521	4.05647e-02
14.771	4.09635e-02
15.021	3.96888e-02
15.271	3.64007e-02
15.521	3.44163e-02
15.771	3.32094e-02
16.021	3.20883e-02
16.271	2.87985e-02
16.521	2.66156e-02
16.771	2.62164e-02
17.021	2.44164e-02
17.271	2.27604e-02
17.521	2.14353e-02
17.771	2.20724e-02
18.021	1.93080e-02
18.271	1.97379e-02
18.521	1.76180e-02
18.771	1.71127e-02
19.021	1.66157e-02
19.271	1.50295e-02
19.521	1.44409e-02
19.771	1.32563e-02
20.021	1.32017e-02
20.271	1.27473e-02
20.521	1.20825e-02
20.771	1.09582e-02
21.021	1.09841e-02
21.271	1.05614e-02
21.521	9.45251e-03
21.771	9.45644e-03
22.021	9.78320e-03
22.271	9.29541e-03
22.521	8.80654e-03
22.771	8.24974e-03
23.021	8.02568e-03
23.271	8.47113e-03
23.521	8.05101e-03
23.771	7.50960e-03
24.021	7.77218e-03
24.271	7.76325e-03
24.521	7.08958e-03
24.771	7.20793e-03
25.021	7.33009e-03


==> tikz/hard_decision/data/gm_simple.dat <==
EBNO	FER
6.021	3.10409e-01
6.271	2.81180e-01
6.521	2.71421e-01
6.771	2.68240e-01
7.021	2.40865e-01
7.271	2.26449e-01
7.521	2.24417e-01
7.771	2.07641e-01
8.021	2.08855e-01
8.271	1.93349e-01
8.521	1.72176e-01
8.771	1.68974e-01
9.021	1.57332e-01
9.271	1.36761e-01
9.521	1.35870e-01
9.771	1.26839e-01
10.021	1.24440e-01
10.271	1.12158e-01
10.521	1.17647e-01
10.771	1.03220e-01
11.021	9.48767e-02
11.271	9.29714e-02
11.521	8.94454e-02
11.771	8.19686e-02
12.021	7.86993e-02
12.271	7.38989e-02
12.521	6.88705e-02
12.771	6.33553e-02
13.021	6.19886e-02
13.271	5.74713e-02
13.521	5.37709e-02
13.771	5.06278e-02
14.021	4.83185e-02
14.271	4.51345e-02
14.521	4.47547e-02
14.771	4.11387e-02
15.021	3.91957e-02
15.271	3.82205e-02
15.521	3.61481e-02
15.771	3.20349e-02
16.021	3.17702e-02
16.271	2.96595e-02
16.521	2.90057e-02
16.771	2.75634e-02
17.021	2.68471e-02
17.271	2.44786e-02
17.521	2.18742e-02
17.771	2.28394e-02
18.021	2.14629e-02
18.271	2.07436e-02
18.521	1.93919e-02
18.771	1.80636e-02
19.021	1.59816e-02
19.271	1.74180e-02
19.521	1.66412e-02
19.771	1.57580e-02
20.021	1.38183e-02
20.271	1.32570e-02
20.521	1.26441e-02
20.771	1.17758e-02
21.021	1.18923e-02
21.271	1.13750e-02
21.521	1.16198e-02
21.771	1.07121e-02
22.021	1.07997e-02
22.271	1.01515e-02
22.521	9.88064e-03
22.771	1.02199e-02
23.021	1.01209e-02
23.271	9.40507e-03
23.521	9.87596e-03
23.771	1.02927e-02
24.021	9.79931e-03
24.271	9.54904e-03
24.521	1.01737e-02
24.771	1.04332e-02
25.021	1.01284e-02

